Evidence for rapid disk formation and reprocessing in the X-ray bright tidal disruption event AT 2018fyk

We present optical spectroscopic and Swift UVOT/XRT observations of the X-ray and UV/optical bright tidal disruption event (TDE) AT 2018fyk/ASASSN-18ul discovered by ASAS-SN. The Swift lightcurve is atypical for a TDE, entering a plateau after $\sim$40 days of decline from peak. After 80 days the UV/optical lightcurve breaks again to decline further, while the X-ray emission becomes brighter and harder. In addition to broad H, He and potentially O/Fe lines, narrow emission lines emerge in the optical spectra during the plateau phase. We identify both high ionisation (O III) and low ionisation (Fe II) lines, which are visible for $\sim$45 days. We similarly identify Fe II lines in optical spectra of ASASSN-15oi 330 d after discovery, indicating that a class of Fe-rich TDEs exists. The spectral similarity between AT 2018fyk, narrow-line Seyfert 1 galaxies and some extreme coronal line emitters suggests that TDEs are capable of creating similar physical conditions in the nuclei of galaxies. The Fe II lines can be associated with the formation of a compact accretion disk, as the emergence of low ionisation emission lines requires optically thick, high density gas. Taken together with the plateau in X-ray and UV/optical luminosity this indicates that emission from the central source is efficiently reprocessed into UV/optical wavelengths. Such a two-component lightcurve is very similar to that seen in the TDE candidate ASASSN-15lh, and is a natural consequence of a highly relativistic orbital pericenter.

==> AT2018fyk_swift_mrtable.txt <==
mjd,u,uerr,b,berr,v,verr,w1,w1err,m2,m2err,w2,w2err,xrt,xrterr
58383.7279,15.9,0.06,16.96,0.07,16.39,0.09,15.1,0.04,14.92,0.03,14.61,0.03,0.005,0.0018  
58389.9486,16.0,0.07,16.92,0.08,16.72,0.14,15.13,0.05,14.94,0.04,14.76,0.04,0.055,0.0092  
58393.1195,16.01,0.09,17.01,0.11,16.42,0.15,15.33,0.06,14.98,0.05,14.8,0.04,0.033,0.0092  
58395.7247,16.05,0.07,17.19,0.09,16.54,0.12,15.4,0.05,15.05,0.04,14.9,0.04,0.025,0.0031  
58396.2499,16.07,0.09,17.17,0.11,16.54,0.15,15.39,0.06,15.07,0.05,14.9,0.04,0.020,0.0075  
58397.9151,16.18,0.06,17.09,0.07,16.59,0.1,15.44,0.04,15.22,0.04,15.05,0.03,0.048,0.0054  
58398.979,16.28,0.09,17.15,0.1,16.66,0.14,15.51,0.06,15.22,0.05,15.05,0.04,0.046,0.0091  
58399.7422,16.29,0.09,17.4,0.11,16.73,0.14,15.58,0.06,15.29,0.04,15.13,0.04,0.032,0.0039  
58401.1307,16.2,0.08,17.25,0.1,16.55,0.15,15.58,0.06,15.35,0.05,15.12,0.04,0.030,0.0049  
58403.7488,16.39,0.11,17.27,0.12,16.7,0.16,15.63,0.07,15.35,0.05,15.2,0.05,0.038,0.0100  
58404.5755,16.49,0.08,17.42,0.09,16.63,0.11,15.63,0.05,15.31,0.07,15.28,0.04,0.051,0.0064  
58406.1341,16.54,0.1,17.23,0.1,16.74,0.15,15.71,0.06,15.45,0.05,15.42,0.05,0.035,0.0077  
58408.4551,16.27,0.1,16.99,0.11,16.64,0.16,15.61,0.07,15.39,0.05,15.23,0.05,0.035,0.0084  
58409.9907,16.39,0.07,17.29,0.07,16.5,0.09,15.74,0.05,15.46,0.04,15.25,0.04,0.026,0.0047  
58412.3747,16.1,0.1,17.4,0.14,16.68,0.17,15.75,0.07,15.46,0.05,15.35,0.05,0.041,0.0100  
58413.9073,16.31,0.06,17.32,0.07,16.73,0.09,15.63,0.04,15.39,0.03,15.21,0.03,0.034,0.0048  
58415.9641,16.25,0.09,17.08,0.09,16.55,0.13,15.71,0.06,15.38,0.05,15.24,0.04,0.041,0.0086  
58416.1691,16.3,0.1,17.13,0.11,16.45,0.14,15.66,0.07,15.44,0.05,15.18,0.05,0.028,0.0083  
58417.3639,16.38,0.11,17.03,0.11,16.79,0.18,15.59,0.07,15.48,0.06,15.31,0.05,0.024,0.0079  
58417.8613,16.25,0.07,17.24,0.08,16.7,0.11,15.73,0.05,15.4,0.04,15.2,0.04,0.062,0.0061  
58418.6338,16.23,0.1,17.21,0.12,16.65,0.16,15.65,0.07,15.44,0.05,15.24,0.05,0.043,0.0098  
58420.1548,16.3,0.1,17.24,0.11,16.83,0.17,15.58,0.07,15.43,0.05,15.15,0.05,0.058,0.012  
58421.8815,16.29,0.07,17.44,0.09,16.47,0.1,15.61,0.05,15.45,0.04,15.22,0.04,0.033,0.0057  
58423.5402,16.31,0.09,17.13,0.1,16.42,0.12,15.7,0.06,15.38,0.05,15.16,0.04,0.035,0.0083  
58425.0384,16.24,0.06,17.18,0.07,16.59,0.1,15.58,0.04,15.34,0.04,15.2,0.03,0.066,0.0063  
58426.5273,16.22,0.09,17.23,0.11,16.68,0.16,15.54,0.07,15.36,0.06,15.19,0.05,0.053,0.012  
58427.323,16.3,0.1,17.08,0.1,16.49,0.14,15.57,0.06,15.34,0.05,15.17,0.05,0.035,0.0091  
58428.8499,16.28,0.09,17.29,0.11,16.52,0.13,15.69,0.06,15.3,0.04,15.12,0.04,0.088,0.012  
58429.8529,16.21,0.08,17.22,0.09,16.47,0.11,15.47,0.05,15.32,0.04,15.13,0.04,0.033,0.0075  
58430.0486,16.25,0.08,16.94,0.09,16.51,0.13,15.53,0.06,15.35,0.05,15.12,0.04,0.061,0.011  
58431.5081,16.21,0.09,17.14,0.1,16.64,0.15,15.58,0.06,15.35,0.05,15.1,0.04,0.071,0.011  
58434.9552,16.19,0.08,17.07,0.09,16.61,0.12,15.59,0.06,15.28,0.06,15.19,0.04,0.069,0.012  
58439.075,16.16,0.09,16.93,0.09,16.72,0.15,15.61,0.07,15.35,0.07,15.13,0.05,0.063,0.013  
58440.0052,16.31,0.08,17.24,0.09,16.72,0.12,15.44,0.06,15.35,0.05,15.16,0.04,0.033,0.0060  
58443.2648,16.33,0.08,17.18,0.08,16.62,0.12,15.63,0.06,15.35,0.06,15.19,0.04,0.039,0.0091  
58445.3327,16.28,0.07,17.2,0.08,16.74,0.12,15.63,0.06,15.43,0.06,15.31,0.04,0.024,0.0073  
58447.9741,16.46,0.09,17.2,0.1,16.65,0.13,15.74,0.07,15.41,0.08,15.26,0.04,0.049,0.011  
58449.0333,16.4,0.1,17.28,0.12,16.36,0.13,15.89,0.09,15.53,0.07,15.36,0.05,0.031,0.0090  
58451.3648,16.58,0.09,17.32,0.09,16.7,0.12,15.93,0.07,15.67,0.06,15.5,0.05,0.029,0.0074  
58455.5525,16.4,0.08,17.29,0.09,16.73,0.13,15.94,0.07,15.68,0.07,15.61,0.05,0.0069,0.0040  
58459.9956,16.8,0.11,17.4,0.11,16.6,0.12,16.24,0.09,15.88,0.07,15.64,0.05,0.016,0.0057  
58464.6536,16.63,0.07,17.47,0.08,16.68,0.1,16.07,0.06,15.9,0.06,15.76,0.04,0.021,0.0051  
58467.7725,16.69,0.07,17.51,0.08,16.68,0.09,16.2,0.06,15.96,0.06,15.78,0.04,0.020,0.0045  
58470.4318,16.81,0.08,17.52,0.08,16.79,0.1,16.31,0.07,16.07,0.06,15.84,0.04,0.022,0.0050  
58473.8851,16.86,0.08,17.47,0.08,16.7,0.09,16.13,0.06,15.92,0.06,15.82,0.04,0.029,0.0055  
58476.373,17.17,0.11,17.4,0.09,16.73,0.11,16.39,0.08,16.0,0.06,15.93,0.05,0.041,0.0045  
58479.9228,16.75,0.09,17.5,0.11,16.63,0.11,16.36,0.08,16.12,0.07,15.8,0.05,0.039,0.0076  
58482.0515,16.98,0.09,17.49,0.09,16.83,0.11,16.56,0.08,16.37,0.07,16.22,0.05,0.024,0.0055  
58485.2343,17.13,0.11,17.75,0.12,16.93,0.12,16.73,0.09,16.49,0.08,16.25,0.05,0.063,0.0089  
58491.9408,17.09,0.11,17.76,0.12,16.85,0.12,16.81,0.1,16.53,0.08,16.32,0.06,0.080,0.010  

